Open Cavity Solutions to the rf in Magnetic Field Problem

It has been observed \cite{break} that breakdown in an 805 MHz pill-box cavi ty occurs at much lower gradients as an external axial magnetic field is inc reased. This effect was not observed with on open iris cavity. It is propose d that this effect depends on the relative angles of the magnetic and maximu m electric fields: parallel in the pill-box case; at an angle in the open ir is case. If so, using an open iris structure with solenoid coils in the iris es should perform even better. A lattice, using this principle, is presented, for use in 6D cooling for a Muon Collider. Experimental layouts to test th is principle are proposed.

==> 0711-NUFAC07-paper-open-v2.txt <==

Open Cavity Solutions to the rf in Magnetic Field Problem

Robert B.~Palmer, J. Scott~Berg, Richard C.~Fernow, Juan C.~Gallardo, Harold G.~Kirk
Brookhaven National Laboratory
Upton, New York 11973, USA


It has been observed~\cite{break} that breakdown in an 805~MHz pill-box cavity occurs at much lower gradients as an external axial magnetic field is increased. This effect was not observed with on open iris cavity. It is proposed that this effect depends on the relative angles of the magnetic and maximum electric fields: parallel in the pill-box case; at an angle in the open iris case. If so, using an open iris structure with solenoid coils in the irises should perform even better. A lattice, using this principle, is presented, for use in 6D cooling for a Muon Collider. Experimental layouts to test this principle are proposed.


